A high-precision abundance analysis of the nuclear benchmark star HD 20

We present our chemical abundance investigation of the metal-poor ([Fe/H]=-1.60 dex), r-process-enriched ([Eu/Fe]=0.73 dex) halo star HD 20 using novel and archival high-resolution spectra at outstanding signal-to-noise ratios. By combining one of the first asteroseismic gravity measurements in the metal-poor regime from a TESS light curve with non-LTE analyses of iron lines, we derive a set of highly accurate and precise stellar parameters. These allow us to delineate a chemical pattern comprised of solid detections of 48 elements, including 28 neutron-capture elements, which establishes HD 20 among the few benchmark stars that have almost complete patterns with low systematic dependencies on the stellar parameters. Our light-element (Z<30) abundances are representative of other, similarly metal-poor stars in the Galactic halo with contributions from core-collapse supernovae of type II. A comparison to the scaled solar r-pattern shows that the lighter neutron-capture elements (37<Z<60) are poorly matched. In particular, we find imprints of the weak r-process acting at low metallicities. Nonetheless, by comparing our detailed abundances to the observed metal-poor star BD +17 3248, we find a persistent residual pattern that is indicative of enrichment contributions from the s-process. We show that mixing with material from predicted yields of massive, rotating AGB stars at low metallicity considerably improves the fit. Based on a solar ratio of heavy- to light-s elements -- at odds with model predictions for the i-process -- and a missing clear residual pattern with respect to other stars with claimed contributions from this process, we refute (strong) contributions from such astrophysical sites providing intermediate neutron densities. Finally, nuclear cosmochronology is used to tie our detection of the radioactive element Th to an age estimate for HD 20 of $11.0\pm3.8$ Gyr. [abridged]

==> line_data_footnotes.dat <==
(1): \citet{Hobbs99}; (2): \citet{Masseron14}; (3): \citet{Kurucz95}; (4): \citet{WSG}; (5): \citet{NIST_ASD}; (6): \citet{Pehlivan17}; (7): \citet{SLa}; (8): \citet{WSM}; (9): \citet{GARZ}; (10): \citet{Piskunov95}; (11): \citet{BQZ}; (12): \citet{SR}; (13): \citet{Sm}; (14): \citet{S}; (15): \citet{SN}; (16): \citet{LD}; (17): \citet{LGWSC}; (18): \citet{NWL}; (19): \citet{MFW}; (20): \citet{WLSC}; (21): \citet{BHN}; (22): \citet{PTP}; (23): \citet{RHL}; (24): \citet{Lawler14}; (25): \citet{WLDSC}; (26): \citet{SLS}; (27): \citet{RU}; (28): \citet{PGBH}; (29): \citet{SLd}; (30): \citet{DenHartog11}; (31): \citet{BK}; (32): \citet{BWL}; (33): \citet{Fuhr88}; (34): \citet{BKK}; (35): \citet{Schnabel04}; (36): \citet{WLSCow}; (37): \citet{Wa}; (38): \citet{SRKS}; (39): \citet{Wc}; (40): \citet{PRT}; (41): \citet{HLGBW}; (42): \citet{PN}; (43): \citet{LNAJ}; (44): \citet{CC}; (45): \citet{WBb}; (46): \citet{WSL}; (47): \citet{KZBa}; (48): \citet{BGKZ}; (49): \citet{JMG}; (50): \citet{Hansen12}; (51): \citet{McWilliam98}; (52): \citet{Lawler01a}; (53): \citet{CB}; (54): \citet{LSCI}; (55): \citet{Sneden09}; (56): \citet{HLSC}; (57): \citet{MC}; (58): \citet{LD-HS}; (59): \citet{Lawler01b}; (60): \citet{DLSC}; (61): \citet{LWCS}; (62): \citet{WLN}; (63): \citet{Lawler04}; (64): \citet{LSCW}; (65): \citet{WL}; (66): \citet{LDLS}; (67): \citet{IAN}; (68): \citet{Biemont00}; (69): \citet{NZL}; (70): \citet{NIJL}
